Error Estimates For A Linear Folding Model

An interior penalty discontinuous Galerkin method is devised to approximate minimizers of a linear folding model by discontinuous isoparametric finite element functions that account for an approximation of a folding arc. The numerical analysis of the discrete model includes an a priori error estimate in case of an accurate representation of the folding curve by the isoparametric mesh. Additional estimates show that geometric consistency errors may be controlled separately if the folding arc is approximated by piecewise polynomial curves. Various numerical experiments are carried out to validate the a priori error estimate for the folding model.

==> Error estimates linear folding model/error/CurvedFoldSinus/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
1.03220379775307	1.33844380197868	-0.306621376415914	0.9140369693351	1.22368484199045
0.470234145479169	1.20493705077318	0.438194428940589	0.715475925036735	1.01424295457365
0.133065458390283	1.12811087853543	0.657848348771184	0.924138636720729	0.854990043679174
0.0308560637090557	1.09483478003149	0.799667426996574	1.00239326174615	0.865717714549359
0.00674802137406221	1.02612211157523	0.877808826927933	0.963885177536369	0.905097064699724
0.0016355703701347	1.02484095469838	0.870365122805324	0.87385693654579	0.913896945834255


==> Error estimates linear folding model/error/CurvedFoldSinus/error_elements.txt <==
   7.0710678e-01   1.7841310e+00
   3.7874843e-01   1.5911275e+00
   1.9304792e-01   1.8406997e+00
   9.7000916e-02   2.0003180e+00
   4.8560642e-02   2.0681129e+00
   2.4287862e-02   2.0911057e+00
   1.2144874e-02   2.0978371e+00


==> Error estimates linear folding model/error/CurvedFoldSinus/error_grads.txt <==
   7.0710678e-01   2.3888803e+00
   3.7874843e-01   1.2677740e+00
   1.9304792e-01   7.7207968e-01
   9.7000916e-02   4.0688219e-01
   4.8560642e-02   2.0310389e-01
   2.4287862e-02   1.0412617e-01
   1.2144874e-02   5.6820197e-02


==> Error estimates linear folding model/error/CurvedFoldSinus/error_sides.txt <==
   7.0710678e-01   6.0102683e+00
   3.7874843e-01   2.5735228e+00
   1.9304792e-01   1.2741204e+00
   9.7000916e-02   7.0442185e-01
   4.8560642e-02   3.8656793e-01
   2.4287862e-02   2.0642603e-01
   1.2144874e-02   1.0956051e-01


==> Error estimates linear folding model/error/CurvedFoldSinus/error_total.txt <==
   7.0710678e-01   6.7091875e+00
   3.7874843e-01   3.2805422e+00
   1.9304792e-01   2.3680510e+00
   9.7000916e-02   2.1594062e+00
   4.8560642e-02   2.1137117e+00
   2.4287862e-02   2.1038482e+00
   1.2144874e-02   2.1014644e+00


==> Error estimates linear folding model/error/CurvedFoldSinus/error_total_diff.txt <==
   7.0710678e-01   6.3718315e+00
   3.7874843e-01   2.5197216e+00
   1.9304792e-01   1.0930257e+00
   9.7000916e-02   5.0007500e-01
   4.8560642e-02   2.3412998e-01
   2.4287862e-02   1.1496443e-01
   1.2144874e-02   5.6500935e-02


==> Error estimates linear folding model/error/CurvedFoldSinus/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0065813	1.4099257	0.0010604
2	0.0433878	5.8435512	0.0031228
3	0.0159586	22.4819094	0.0145785
4	0.0434937	112.2129555	0.1333777
5	0.2759336	486.567819	0.4508155
6	1.8524703	1881.5334425	2.3412201


==> Error estimates linear folding model/error/CurvedFoldSinus/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   2.0371331e+00   2.0975566e+00   2.1008980e+00   2.1011329e+00   2.1007047e+00


==> Error estimates linear folding model/error/NoFold/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.9750284498903	1.30207780090285	0.423069052232868	0.65750506168039	1.20463619493392
0.461731635828957	1.3158229761443	0.541397572917155	0.702834661620983	1.07189507950589
0.111622590706193	1.28236092668729	0.706886507469476	0.901453150127687	0.917753487975
0.020353184988887	1.22622080472565	0.835859858162822	1.0256144413079	0.889954271786766
0.00371838930119306	1.17448592151532	0.913004679162451	1.06147275980948	0.924585895283339
0.000731937570664142	1.17373845061283	0.949304325391726	1.05282173381737	0.957568902123473


==> Error estimates linear folding model/error/NoFold/error_elements.txt <==
   7.0710678e-01   4.0501635e-01
   3.5355339e-01   1.3483111e+00
   1.7677670e-01   1.7065921e+00
   8.8388348e-02   1.8772135e+00
   4.4194174e-02   1.9431961e+00
   2.2097087e-02   1.9643842e+00
   1.1048543e-02   1.9704332e+00


==> Error estimates linear folding model/error/NoFold/error_grads.txt <==
   7.0710678e-01   1.7367695e+00
   3.5355339e-01   1.1010662e+00
   1.7677670e-01   6.7645533e-01
   8.8388348e-02   3.6213849e-01
   4.4194174e-02   1.7788281e-01
   2.2097087e-02   8.5231245e-02
   1.1048543e-02   4.1083545e-02


==> Error estimates linear folding model/error/NoFold/error_sides.txt <==
   7.0710678e-01   5.5931220e+00
   3.5355339e-01   2.4267367e+00
   1.7677670e-01   1.1543835e+00
   8.8388348e-02   6.1105284e-01
   4.4194174e-02   3.2974319e-01
   2.2097087e-02   1.7371917e-01
   1.1048543e-02   8.9452150e-02


==> Error estimates linear folding model/error/NoFold/error_total.txt <==
   7.0710678e-01   5.8705554e+00
   3.5355339e-01   2.9865265e+00
   1.7677670e-01   2.1685593e+00
   8.8388348e-02   2.0071025e+00
   4.4194174e-02   1.9789856e+00
   2.2097087e-02   1.9738916e+00
   1.1048543e-02   1.9728904e+00


==> Error estimates linear folding model/error/NoFold/error_total_diff.txt <==
   7.0710678e-01   5.5292034e+00
   3.5355339e-01   2.2423226e+00
   1.7677670e-01   9.0073265e-01
   8.8388348e-02   3.7031116e-01
   4.4194174e-02   1.5828420e-01
   2.2097087e-02   7.0126484e-02
   1.1048543e-02   3.1085051e-02


==> Error estimates linear folding model/error/NoFold/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0023302	1.2744239	0.0008928
2	0.0053308	5.2092087	0.0036948
3	0.0155973	23.0873039	0.0203677
4	0.0533489	91.3951468	0.0952544
5	0.2391707	376.1572575	0.4481972
6	1.7686988	1384.5527942	2.0438297


==> Error estimates linear folding model/error/NoFold/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.8447208e+00   1.9673952e+00   1.9730567e+00   1.9727645e+00   1.9726455e+00


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.913429772078382	1.21904597915973	0.310324505899093	0.624185765265802	1.15216434804121
0.449429096744571	1.1767704359313	0.487262137721733	0.70953611945196	0.996937766743238
0.130997400099535	1.12431354493246	0.665985863988419	0.925084344776758	0.854018974479777
0.0304890697733119	1.09167279261676	0.802463260695021	1.00215712620924	0.865529502962348
0.00669794570990387	1.02428589089928	0.878105655122545	0.963967572352923	0.904367332518749
0.0016275097664607	1.02301527987459	0.87008485742177	0.873940960827271	0.912842548942783


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/error_elements.txt <==
   7.0710678e-01   1.1207061e+00
   3.7874843e-01   1.5361371e+00
   1.9304792e-01   1.8352196e+00
   9.7000916e-02   1.9994663e+00
   4.8560642e-02   2.0679632e+00
   2.4287862e-02   2.0910595e+00
   1.2144874e-02   2.0978160e+00


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/error_grads.txt <==
   7.0710678e-01   1.9497195e+00
   3.7874843e-01   1.2649504e+00
   1.9304792e-01   7.7353834e-01
   9.7000916e-02   4.0738375e-01
   4.8560642e-02   2.0338754e-01
   2.4287862e-02   1.0426564e-01
   1.2144874e-02   5.6892989e-02


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/error_sides.txt <==
   7.0710678e-01   5.6487497e+00
   3.7874843e-01   2.5416532e+00
   1.9304792e-01   1.2735269e+00
   9.7000916e-02   7.0456782e-01
   4.8560642e-02   3.8669847e-01
   2.4287862e-02   2.0660021e-01
   1.2144874e-02   1.0973313e-01


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/error_total.txt <==
   7.0710678e-01   6.0799475e+00
   3.7874843e-01   3.2279743e+00
   1.9304792e-01   2.3639508e+00
   9.7000916e-02   2.1587596e+00
   4.8560642e-02   2.1136163e+00
   2.4287862e-02   2.1038263e+00
   1.2144874e-02   2.1014543e+00


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/error_total_diff.txt <==
   7.0710678e-01   5.7055095e+00
   3.7874843e-01   2.4508968e+00
   1.9304792e-01   1.0841312e+00
   9.7000916e-02   4.9731290e-01
   4.8560642e-02   2.3334767e-01
   2.4287862e-02   1.1472622e-01
   1.2144874e-02   5.6455259e-02


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0050214	1.494512	0.0008846
2	0.0078826	6.0164536	0.0040387
3	0.0167938	24.9144839	0.0187546
4	0.0522085	100.4263694	0.095895
5	0.203719	413.1081701	0.4023935
6	1.5883168	1791.6477352	2.1948291


==> Error estimates linear folding model/error/PiecewiseLinearFoldSinus/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.9884198e+00   2.0948535e+00   2.1008832e+00   2.1011152e+00   2.1006958e+00


==> Error estimates linear folding model/error/StraightFold/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.941951549537998	1.28748383302678	0.380689507592747	0.582940088984639	1.19679087039228
0.432088703525584	1.28014804979177	0.523530398877623	0.695612743102394	1.03931607031066
0.106281742914002	1.22922141184875	0.692723304529744	0.902815817547196	0.877223915489368
0.020658803664647	1.15973206750099	0.819560311958613	0.996786699150884	0.864275199499617
0.00409199303868804	1.08288418808554	0.884902360323666	0.988464116862153	0.898179007168168
0.000914837539509623	1.08208881326894	0.89126178031419	0.922614717857562	0.915907576781479


==> Error estimates linear folding model/error/StraightFold/error_elements.txt <==
   7.0710678e-01   7.2340787e-01
   3.5355339e-01   1.4467944e+00
   1.7677670e-01   1.8051863e+00
   8.8388348e-02   1.9832622e+00
   4.4194174e-02   2.0536260e+00
   2.2097087e-02   2.0766100e+00
   1.1048543e-02   2.0833263e+00


==> Error estimates linear folding model/error/StraightFold/error_grads.txt <==
   7.0710678e-01   1.8116543e+00
   3.5355339e-01   1.2094638e+00
   1.7677670e-01   7.4677982e-01
   8.8388348e-02   3.9940908e-01
   4.4194174e-02   2.0014984e-01
   2.2097087e-02   1.0087833e-01
   1.1048543e-02   5.3218568e-02


==> Error estimates linear folding model/error/StraightFold/error_sides.txt <==
   7.0710678e-01   5.5956365e+00
   3.5355339e-01   2.4410661e+00
   1.7677670e-01   1.1877204e+00
   8.8388348e-02   6.4661164e-01
   4.4194174e-02   3.5519820e-01
   2.2097087e-02   1.9058641e-01
   1.1048543e-02   1.0101277e-01


==> Error estimates linear folding model/error/StraightFold/error_total.txt <==
   7.0710678e-01   5.9259225e+00
   3.5355339e-01   3.0846103e+00
   1.7677670e-01   2.2862759e+00
   8.8388348e-02   2.1239028e+00
   4.4194174e-02   2.0937061e+00
   2.2097087e-02   2.0877761e+00
   1.1048543e-02   2.0864526e+00


==> Error estimates linear folding model/error/StraightFold/error_total_diff.txt <==
   7.0710678e-01   5.5466080e+00
   3.5355339e-01   2.2722506e+00
   1.7677670e-01   9.3560656e-01
   8.8388348e-02   3.9908071e-01
   4.4194174e-02   1.7862679e-01
   2.2097087e-02   8.4326870e-02
   1.1048543e-02   3.9831328e-02


==> Error estimates linear folding model/error/StraightFold/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0052986	1.3903185	0.0006658
2	0.0054398	6.4251914	0.0052558
3	0.018786	26.3985289	0.0165464
4	0.0436861	105.7210981	0.0950624
5	0.1998731	421.8012103	0.4117281
6	1.9726463	1792.4846974	2.1379614


==> Error estimates linear folding model/error/StraightFold/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.9743108e+00   2.0824459e+00   2.0868075e+00   2.0863269e+00   2.0860724e+00


==> error/CurvedFoldSinus/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
1.03220379775307	1.33844380197868	-0.306621376415914	0.9140369693351	1.22368484199045
0.470234145479169	1.20493705077318	0.438194428940589	0.715475925036735	1.01424295457365
0.133065458390283	1.12811087853543	0.657848348771184	0.924138636720729	0.854990043679174
0.0308560637090557	1.09483478003149	0.799667426996574	1.00239326174615	0.865717714549359
0.00674802137406221	1.02612211157523	0.877808826927933	0.963885177536369	0.905097064699724
0.0016355703701347	1.02484095469838	0.870365122805324	0.87385693654579	0.913896945834255


==> error/CurvedFoldSinus/error_elements.txt <==
   7.0710678e-01   1.7841310e+00
   3.7874843e-01   1.5911275e+00
   1.9304792e-01   1.8406997e+00
   9.7000916e-02   2.0003180e+00
   4.8560642e-02   2.0681129e+00
   2.4287862e-02   2.0911057e+00
   1.2144874e-02   2.0978371e+00


==> error/CurvedFoldSinus/error_grads.txt <==
   7.0710678e-01   2.3888803e+00
   3.7874843e-01   1.2677740e+00
   1.9304792e-01   7.7207968e-01
   9.7000916e-02   4.0688219e-01
   4.8560642e-02   2.0310389e-01
   2.4287862e-02   1.0412617e-01
   1.2144874e-02   5.6820197e-02


==> error/CurvedFoldSinus/error_sides.txt <==
   7.0710678e-01   6.0102683e+00
   3.7874843e-01   2.5735228e+00
   1.9304792e-01   1.2741204e+00
   9.7000916e-02   7.0442185e-01
   4.8560642e-02   3.8656793e-01
   2.4287862e-02   2.0642603e-01
   1.2144874e-02   1.0956051e-01


==> error/CurvedFoldSinus/error_total.txt <==
   7.0710678e-01   6.7091875e+00
   3.7874843e-01   3.2805422e+00
   1.9304792e-01   2.3680510e+00
   9.7000916e-02   2.1594062e+00
   4.8560642e-02   2.1137117e+00
   2.4287862e-02   2.1038482e+00
   1.2144874e-02   2.1014644e+00


==> error/CurvedFoldSinus/error_total_diff.txt <==
   7.0710678e-01   6.3718315e+00
   3.7874843e-01   2.5197216e+00
   1.9304792e-01   1.0930257e+00
   9.7000916e-02   5.0007500e-01
   4.8560642e-02   2.3412998e-01
   2.4287862e-02   1.1496443e-01
   1.2144874e-02   5.6500935e-02


==> error/CurvedFoldSinus/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0065813	1.4099257	0.0010604
2	0.0433878	5.8435512	0.0031228
3	0.0159586	22.4819094	0.0145785
4	0.0434937	112.2129555	0.1333777
5	0.2759336	486.567819	0.4508155
6	1.8524703	1881.5334425	2.3412201


==> error/CurvedFoldSinus/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   2.0371331e+00   2.0975566e+00   2.1008980e+00   2.1011329e+00   2.1007047e+00


==> error/NoFold/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.9750284498903	1.30207780090285	0.423069052232868	0.65750506168039	1.20463619493392
0.461731635828957	1.3158229761443	0.541397572917155	0.702834661620983	1.07189507950589
0.111622590706193	1.28236092668729	0.706886507469476	0.901453150127687	0.917753487975
0.020353184988887	1.22622080472565	0.835859858162822	1.0256144413079	0.889954271786766
0.00371838930119306	1.17448592151532	0.913004679162451	1.06147275980948	0.924585895283339
0.000731937570664142	1.17373845061283	0.949304325391726	1.05282173381737	0.957568902123473


==> error/NoFold/error_elements.txt <==
   7.0710678e-01   4.0501635e-01
   3.5355339e-01   1.3483111e+00
   1.7677670e-01   1.7065921e+00
   8.8388348e-02   1.8772135e+00
   4.4194174e-02   1.9431961e+00
   2.2097087e-02   1.9643842e+00
   1.1048543e-02   1.9704332e+00


==> error/NoFold/error_grads.txt <==
   7.0710678e-01   1.7367695e+00
   3.5355339e-01   1.1010662e+00
   1.7677670e-01   6.7645533e-01
   8.8388348e-02   3.6213849e-01
   4.4194174e-02   1.7788281e-01
   2.2097087e-02   8.5231245e-02
   1.1048543e-02   4.1083545e-02


==> error/NoFold/error_sides.txt <==
   7.0710678e-01   5.5931220e+00
   3.5355339e-01   2.4267367e+00
   1.7677670e-01   1.1543835e+00
   8.8388348e-02   6.1105284e-01
   4.4194174e-02   3.2974319e-01
   2.2097087e-02   1.7371917e-01
   1.1048543e-02   8.9452150e-02


==> error/NoFold/error_total.txt <==
   7.0710678e-01   5.8705554e+00
   3.5355339e-01   2.9865265e+00
   1.7677670e-01   2.1685593e+00
   8.8388348e-02   2.0071025e+00
   4.4194174e-02   1.9789856e+00
   2.2097087e-02   1.9738916e+00
   1.1048543e-02   1.9728904e+00


==> error/NoFold/error_total_diff.txt <==
   7.0710678e-01   5.5292034e+00
   3.5355339e-01   2.2423226e+00
   1.7677670e-01   9.0073265e-01
   8.8388348e-02   3.7031116e-01
   4.4194174e-02   1.5828420e-01
   2.2097087e-02   7.0126484e-02
   1.1048543e-02   3.1085051e-02


==> error/NoFold/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0023302	1.2744239	0.0008928
2	0.0053308	5.2092087	0.0036948
3	0.0155973	23.0873039	0.0203677
4	0.0533489	91.3951468	0.0952544
5	0.2391707	376.1572575	0.4481972
6	1.7686988	1384.5527942	2.0438297


==> error/NoFold/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.8447208e+00   1.9673952e+00   1.9730567e+00   1.9727645e+00   1.9726455e+00


==> error/PiecewiseLinearFoldSinus/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.913429772078382	1.21904597915973	0.310324505899093	0.624185765265802	1.15216434804121
0.449429096744571	1.1767704359313	0.487262137721733	0.70953611945196	0.996937766743238
0.130997400099535	1.12431354493246	0.665985863988419	0.925084344776758	0.854018974479777
0.0304890697733119	1.09167279261676	0.802463260695021	1.00215712620924	0.865529502962348
0.00669794570990387	1.02428589089928	0.878105655122545	0.963967572352923	0.904367332518749
0.0016275097664607	1.02301527987459	0.87008485742177	0.873940960827271	0.912842548942783


==> error/PiecewiseLinearFoldSinus/error_elements.txt <==
   7.0710678e-01   1.1207061e+00
   3.7874843e-01   1.5361371e+00
   1.9304792e-01   1.8352196e+00
   9.7000916e-02   1.9994663e+00
   4.8560642e-02   2.0679632e+00
   2.4287862e-02   2.0910595e+00
   1.2144874e-02   2.0978160e+00


==> error/PiecewiseLinearFoldSinus/error_grads.txt <==
   7.0710678e-01   1.9497195e+00
   3.7874843e-01   1.2649504e+00
   1.9304792e-01   7.7353834e-01
   9.7000916e-02   4.0738375e-01
   4.8560642e-02   2.0338754e-01
   2.4287862e-02   1.0426564e-01
   1.2144874e-02   5.6892989e-02


==> error/PiecewiseLinearFoldSinus/error_sides.txt <==
   7.0710678e-01   5.6487497e+00
   3.7874843e-01   2.5416532e+00
   1.9304792e-01   1.2735269e+00
   9.7000916e-02   7.0456782e-01
   4.8560642e-02   3.8669847e-01
   2.4287862e-02   2.0660021e-01
   1.2144874e-02   1.0973313e-01


==> error/PiecewiseLinearFoldSinus/error_total.txt <==
   7.0710678e-01   6.0799475e+00
   3.7874843e-01   3.2279743e+00
   1.9304792e-01   2.3639508e+00
   9.7000916e-02   2.1587596e+00
   4.8560642e-02   2.1136163e+00
   2.4287862e-02   2.1038263e+00
   1.2144874e-02   2.1014543e+00


==> error/PiecewiseLinearFoldSinus/error_total_diff.txt <==
   7.0710678e-01   5.7055095e+00
   3.7874843e-01   2.4508968e+00
   1.9304792e-01   1.0841312e+00
   9.7000916e-02   4.9731290e-01
   4.8560642e-02   2.3334767e-01
   2.4287862e-02   1.1472622e-01
   1.2144874e-02   5.6455259e-02


==> error/PiecewiseLinearFoldSinus/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0050214	1.494512	0.0008846
2	0.0078826	6.0164536	0.0040387
3	0.0167938	24.9144839	0.0187546
4	0.0522085	100.4263694	0.095895
5	0.203719	413.1081701	0.4023935
6	1.5883168	1791.6477352	2.1948291


==> error/PiecewiseLinearFoldSinus/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.9884198e+00   2.0948535e+00   2.1008832e+00   2.1011152e+00   2.1006958e+00


==> error/StraightFold/eoc.txt <==
eoc_total	eoc_total_diff	eoc_elements_diff	eoc_grads	eoc_sides
0.941951549537998	1.28748383302678	0.380689507592747	0.582940088984639	1.19679087039228
0.432088703525584	1.28014804979177	0.523530398877623	0.695612743102394	1.03931607031066
0.106281742914002	1.22922141184875	0.692723304529744	0.902815817547196	0.877223915489368
0.020658803664647	1.15973206750099	0.819560311958613	0.996786699150884	0.864275199499617
0.00409199303868804	1.08288418808554	0.884902360323666	0.988464116862153	0.898179007168168
0.000914837539509623	1.08208881326894	0.89126178031419	0.922614717857562	0.915907576781479


==> error/StraightFold/error_elements.txt <==
   7.0710678e-01   7.2340787e-01
   3.5355339e-01   1.4467944e+00
   1.7677670e-01   1.8051863e+00
   8.8388348e-02   1.9832622e+00
   4.4194174e-02   2.0536260e+00
   2.2097087e-02   2.0766100e+00
   1.1048543e-02   2.0833263e+00


==> error/StraightFold/error_grads.txt <==
   7.0710678e-01   1.8116543e+00
   3.5355339e-01   1.2094638e+00
   1.7677670e-01   7.4677982e-01
   8.8388348e-02   3.9940908e-01
   4.4194174e-02   2.0014984e-01
   2.2097087e-02   1.0087833e-01
   1.1048543e-02   5.3218568e-02


==> error/StraightFold/error_sides.txt <==
   7.0710678e-01   5.5956365e+00
   3.5355339e-01   2.4410661e+00
   1.7677670e-01   1.1877204e+00
   8.8388348e-02   6.4661164e-01
   4.4194174e-02   3.5519820e-01
   2.2097087e-02   1.9058641e-01
   1.1048543e-02   1.0101277e-01


==> error/StraightFold/error_total.txt <==
   7.0710678e-01   5.9259225e+00
   3.5355339e-01   3.0846103e+00
   1.7677670e-01   2.2862759e+00
   8.8388348e-02   2.1239028e+00
   4.4194174e-02   2.0937061e+00
   2.2097087e-02   2.0877761e+00
   1.1048543e-02   2.0864526e+00


==> error/StraightFold/error_total_diff.txt <==
   7.0710678e-01   5.5466080e+00
   3.5355339e-01   2.2722506e+00
   1.7677670e-01   9.3560656e-01
   8.8388348e-02   3.9908071e-01
   4.4194174e-02   1.7862679e-01
   2.2097087e-02   8.4326870e-02
   1.1048543e-02   3.9831328e-02


==> error/StraightFold/time.txt <==
iter	time_mesh	time_assembly	time_solve
1	0.0052986	1.3903185	0.0006658
2	0.0054398	6.4251914	0.0052558
3	0.018786	26.3985289	0.0165464
4	0.0436861	105.7210981	0.0950624
5	0.1998731	421.8012103	0.4117281
6	1.9726463	1792.4846974	2.1379614


==> error/StraightFold/u_extrapol.txt <==
   0.0000000e+00   0.0000000e+00   1.9743108e+00   2.0824459e+00   2.0868075e+00   2.0863269e+00   2.0860724e+00

